QUTE: Quantifying Uncertainty in TinyML with Early-exit-assisted ensembles for model-monitoring

Uncertainty quantification (UQ) provides a resource-efficient solution for on-device monitoring of tinyML models deployed without access to true labels. However, existing UQ methods impose significant memory and compute demands, making them impractical for ultra-low-power, KB-sized TinyML devices. Prior work has attempted to reduce overhead by using early-exit ensembles to quantify uncertainty in a single forward pass, but these approaches still carry prohibitive costs. To address this, we propose QUTE, a novel resource-efficient early-exit-assisted ensemble architecture optimized for tinyML models. QUTE introduces additional output blocks at the final exit of the base network, distilling early-exit knowledge into these blocks to form a diverse yet lightweight ensemble. We show that QUTE delivers superior uncertainty quality on tiny models, achieving comparable performance on larger models with 59% smaller model sizes than the closest prior work. When deployed on a microcontroller, QUTE demonstrates a 31% reduction in latency on average. In addition, we show that QUTE excels at detecting accuracy-drop events, outperforming all prior works.

==> data/entropy_CID.dat <==
bin_edge_1stack 1stack  bin_edge_2stack  2stack  bin_edge_3stack 3stack  bin_edge_4stack 4stack
-0.09836217199288373     0      -0.09836217199288373     0      -0.09836217199288373     0      -0.09836217199288373     0
-0.07595387491997516     0      -0.07595387491997516     0      -0.07595387491997516     0      -0.07595387491997516     0
-0.053545577847066594    0      -0.053545577847066594    0      -0.053545577847066594    0      -0.053545577847066594    0
-0.03113728077415802     0      -0.03113728077415802     0      -0.03113728077415802     0      -0.03113728077415802     0
-0.008728983701249457    1      -0.008728983701249457    0      -0.008728983701249457    2      -0.008728983701249457    44
0.013679313371659105     0      0.013679313371659105     2      0.013679313371659105     5      0.013679313371659105     114
0.036087610444567694     2      0.036087610444567694     0      0.036087610444567694     5      0.036087610444567694     103
0.058495907517476256     1      0.058495907517476256     2      0.058495907517476256     2      0.058495907517476256     119
0.08090420459038482      4      0.08090420459038482      1      0.08090420459038482      5      0.08090420459038482      114
0.10331250166329338      3      0.10331250166329338      1      0.10331250166329338      9      0.10331250166329338      122
0.12572079873620196      5      0.12572079873620196      1      0.12572079873620196      6      0.12572079873620196      122
0.14812909580911054      6      0.14812909580911054      2      0.14812909580911054      11     0.14812909580911054      105
0.17053739288201913      7      0.17053739288201913      4      0.17053739288201913      7      0.17053739288201913      119
0.19294568995492767      6      0.19294568995492767      2      0.19294568995492767      9      0.19294568995492767      110
0.21535398702783626      10     0.21535398702783626      0      0.21535398702783626      8      0.21535398702783626      101
0.2377622841007448       10     0.2377622841007448       1      0.2377622841007448       10     0.2377622841007448       125
0.2601705811736534       8      0.2601705811736534       4      0.2601705811736534       10     0.2601705811736534       95
0.28257887824656197      12     0.28257887824656197      8      0.28257887824656197      22     0.28257887824656197      102
0.3049871753194705       11     0.3049871753194705       5      0.3049871753194705       15     0.3049871753194705       111
0.3273954723923791       21     0.3273954723923791       5      0.3273954723923791       16     0.3273954723923791       119
0.34980376946528763      18     0.34980376946528763      6      0.34980376946528763      16     0.34980376946528763      109
0.3722120665381962       19     0.3722120665381962       7      0.3722120665381962       20     0.3722120665381962       104
0.3946203636111048       16     0.3946203636111048       3      0.3946203636111048       24     0.3946203636111048       99
0.4170286606840134       23     0.4170286606840134       10     0.4170286606840134       26     0.4170286606840134       112
0.439436957756922        24     0.439436957756922        15     0.439436957756922        25     0.439436957756922        97
0.46184525482983046      33     0.46184525482983046      9      0.46184525482983046      36     0.46184525482983046      100
0.48425355190273905      13     0.48425355190273905      11     0.48425355190273905      37     0.48425355190273905      113
0.5066618489756476       38     0.5066618489756476       15     0.5066618489756476       47     0.5066618489756476       113
0.5290701460485562       24     0.5290701460485562       23     0.5290701460485562       53     0.5290701460485562       106
0.5514784431214648       24     0.5514784431214648       14     0.5514784431214648       49     0.5514784431214648       122
0.5738867401943732       26     0.5738867401943732       16     0.5738867401943732       41     0.5738867401943732       110
0.5962950372672818       32     0.5962950372672818       23     0.5962950372672818       78     0.5962950372672818       106
0.6187033343401904       43     0.6187033343401904       27     0.6187033343401904       74     0.6187033343401904       114
0.641111631413099        38     0.641111631413099        27     0.641111631413099        78     0.641111631413099        131
0.6635199284860076       52     0.6635199284860076       34     0.6635199284860076       77     0.6635199284860076       124
0.6859282255589161       50     0.6859282255589161       41     0.6859282255589161       68     0.6859282255589161       121
0.7083365226318247       50     0.7083365226318247       38     0.7083365226318247       107    0.7083365226318247       152
0.7307448197047333       63     0.7307448197047333       48     0.7307448197047333       83     0.7307448197047333       131
0.7531531167776419       52     0.7531531167776419       42     0.7531531167776419       111    0.7531531167776419       147
0.7755614138505504       56     0.7755614138505504       57     0.7755614138505504       106    0.7755614138505504       170
0.7979697109234589       68     0.7979697109234589       53     0.7979697109234589       130    0.7979697109234589       156
0.8203780079963675       99     0.8203780079963675       66     0.8203780079963675       136    0.8203780079963675       148
0.8427863050692761       100    0.8427863050692761       68     0.8427863050692761       152    0.8427863050692761       171
0.8651946021421847       113    0.8651946021421847       67     0.8651946021421847       165    0.8651946021421847       170
0.8876028992150933       108    0.8876028992150933       84     0.8876028992150933       150    0.8876028992150933       147
0.9100111962880018       99     0.9100111962880018       110    0.9100111962880018       147    0.9100111962880018       170
0.9324194933609105       111    0.9324194933609105       107    0.9324194933609105       174    0.9324194933609105       143
0.9548277904338189       134    0.9548277904338189       103    0.9548277904338189       199    0.9548277904338189       172
0.9772360875067276       163    0.9772360875067276       124    0.9772360875067276       226    0.9772360875067276       173
0.9996443845796361       163    0.9996443845796361       119    0.9996443845796361       218    0.9996443845796361       175
1.0220526816525446       186    1.0220526816525446       143    1.0220526816525446       228    1.0220526816525446       166
1.0444609787254533       183    1.0444609787254533       145    1.0444609787254533       273    1.0444609787254533       183
1.0668692757983618       215    1.0668692757983618       166    1.0668692757983618       267    1.0668692757983618       185
1.0892775728712705       215    1.0892775728712705       146    1.0892775728712705       299    1.0892775728712705       183
1.111685869944179        180    1.111685869944179        193    1.111685869944179        312    1.111685869944179        182
1.1340941670170874       190    1.1340941670170874       169    1.1340941670170874       302    1.1340941670170874       178
1.1565024640899961       199    1.1565024640899961       216    1.1565024640899961       312    1.1565024640899961       209
1.1789107611629046       195    1.1789107611629046       197    1.1789107611629046       311    1.1789107611629046       164
1.2013190582358133       207    1.2013190582358133       238    1.2013190582358133       270    1.2013190582358133       169
1.2237273553087218       201    1.2237273553087218       217    1.2237273553087218       286    1.2237273553087218       161
1.2461356523816303       212    1.2461356523816303       208    1.2461356523816303       267    1.2461356523816303       171
1.268543949454539        213    1.268543949454539        238    1.268543949454539        277    1.268543949454539        182
1.2909522465274474       244    1.2909522465274474       263    1.2909522465274474       254    1.2909522465274474       140
1.3133605436003561       202    1.3133605436003561       268    1.3133605436003561       266    1.3133605436003561       153
1.3357688406732646       233    1.3357688406732646       265    1.3357688406732646       230    1.3357688406732646       160
1.358177137746173        239    1.358177137746173        308    1.358177137746173        254    1.358177137746173        137
1.3805854348190818       256    1.3805854348190818       260    1.3805854348190818       224    1.3805854348190818       117
1.4029937318919903       255    1.4029937318919903       270    1.4029937318919903       210    1.4029937318919903       129
1.425402028964899        256    1.425402028964899        297    1.425402028964899        197    1.425402028964899        158
1.4478103260378075       266    1.4478103260378075       306    1.4478103260378075       201    1.4478103260378075       136
1.470218623110716        289    1.470218623110716        318    1.470218623110716        208    1.470218623110716        124
1.4926269201836246       272    1.4926269201836246       317    1.4926269201836246       189    1.4926269201836246       118
1.5150352172565331       295    1.5150352172565331       305    1.5150352172565331       200    1.5150352172565331       80
1.5374435143294418       276    1.5374435143294418       326    1.5374435143294418       181    1.5374435143294418       99
1.5598518114023503       253    1.5598518114023503       316    1.5598518114023503       155    1.5598518114023503       93
1.5822601084752588       239    1.5822601084752588       298    1.5822601084752588       156    1.5822601084752588       82
1.6046684055481675       274    1.6046684055481675       261    1.6046684055481675       118    1.6046684055481675       79
1.627076702621076        246    1.627076702621076        266    1.627076702621076        112    1.627076702621076        56
1.6494849996939847       235    1.6494849996939847       247    1.6494849996939847       85     1.6494849996939847       55
1.6718932967668931       217    1.6718932967668931       238    1.6718932967668931       82     1.6718932967668931       36
1.6943015938398016       205    1.6943015938398016       219    1.6943015938398016       66     1.6943015938398016       41
1.7167098909127103       220    1.7167098909127103       186    1.7167098909127103       57     1.7167098909127103       31
1.7391181879856188       181    1.7391181879856188       175    1.7391181879856188       36     1.7391181879856188       27
1.7615264850585275       143    1.7615264850585275       148    1.7615264850585275       30     1.7615264850585275       20
1.783934782131436        99     1.783934782131436        146    1.783934782131436        28     1.783934782131436        13
1.8063430792043447       79     1.8063430792043447       97     1.8063430792043447       16     1.8063430792043447       17
1.8287513762772531       63     1.8287513762772531       81     1.8287513762772531       23     1.8287513762772531       10
1.8511596733501616       43     1.8511596733501616       74     1.8511596733501616       5      1.8511596733501616       10
1.8735679704230703       27     1.8735679704230703       31     1.8735679704230703       3      1.8735679704230703       10
1.8959762674959788       13     1.8959762674959788       19     1.8959762674959788       4      1.8959762674959788       2
1.9183845645688873       15     1.9183845645688873       10     1.9183845645688873       2      1.9183845645688873       1
1.9407928616417958       6      1.9407928616417958       2      1.9407928616417958       5      1.9407928616417958       0
1.9632011587147047       0      1.9632011587147047       0      1.9632011587147047       0      1.9632011587147047       0
1.9856094557876132       1      1.9856094557876132       1      1.9856094557876132       0      1.9856094557876132       1
2.0080177528605216       2      2.0080177528605216       1      2.0080177528605216       1      2.0080177528605216       0
2.03042604993343         1      2.03042604993343         0      2.03042604993343         3      2.03042604993343         1
2.052834347006339        0      2.052834347006339        0      2.052834347006339        0      2.052834347006339        0
2.0752426440792475       0      2.0752426440792475       0      2.0752426440792475       0      2.0752426440792475       0
2.097650941152156        0      2.097650941152156        0      2.097650941152156        0      2.097650941152156        0
2.1200592382250645       0      2.1200592382250645       0      2.1200592382250645       0      2.1200592382250645       0

==> data/entropy_ID.dat <==
bin_edge_1stack 1stack  bin_edge_2stack  2stack  bin_edge_3stack 3stack  bin_edge_4stack 4stack
-0.09999999713029778     0      -0.09999999713029778     0      -0.09999999713029778     0      -0.09999999713029778     0
-0.0824677604005058      0      -0.0824677604005058      0      -0.0824677604005058      0      -0.0824677604005058      0
-0.06493552367071381     0      -0.06493552367071381     0      -0.06493552367071381     0      -0.06493552367071381     0
-0.047403286940921815    0      -0.047403286940921815    0      -0.047403286940921815    0      -0.047403286940921815    0
-0.029871050211129832    922    -0.029871050211129832    2775   -0.029871050211129832    0      -0.029871050211129832    0
-0.012338813481337849    771    -0.012338813481337849    1588   -0.012338813481337849    6546   -0.012338813481337849    7266
0.005193423248454149     469    0.005193423248454149     584    0.005193423248454149     479    0.005193423248454149     390
0.022725659978246132     341    0.022725659978246132     396    0.022725659978246132     257    0.022725659978246132     216
0.040257896708038116     309    0.040257896708038116     292    0.040257896708038116     197    0.040257896708038116     144
0.0577901334378301       248    0.0577901334378301       230    0.0577901334378301       146    0.0577901334378301       111
0.07532237016762208      243    0.07532237016762208      191    0.07532237016762208      108    0.07532237016762208      107
0.09285460689741407      200    0.09285460689741407      150    0.09285460689741407      103    0.09285460689741407      67
0.11038684362720608      201    0.11038684362720608      140    0.11038684362720608      103    0.11038684362720608      81
0.12791908035699806      178    0.12791908035699806      148    0.12791908035699806      82     0.12791908035699806      71
0.14545131708679004      151    0.14545131708679004      116    0.14545131708679004      82     0.14545131708679004      60
0.16298355381658203      149    0.16298355381658203      102    0.16298355381658203      69     0.16298355381658203      65
0.180515790546374        162    0.180515790546374        114    0.180515790546374        60     0.180515790546374        43
0.198048027276166        153    0.198048027276166        100    0.198048027276166        66     0.198048027276166        41
0.21558026400595798      133    0.21558026400595798      97     0.21558026400595798      57     0.21558026400595798      38
0.23311250073574996      127    0.23311250073574996      100    0.23311250073574996      45     0.23311250073574996      43
0.25064473746554194      142    0.25064473746554194      83     0.25064473746554194      45     0.25064473746554194      55
0.26817697419533393      123    0.26817697419533393      82     0.26817697419533393      53     0.26817697419533393      25
0.2857092109251259       120    0.2857092109251259       94     0.2857092109251259       52     0.2857092109251259       44
0.3032414476549179       102    0.3032414476549179       92     0.3032414476549179       42     0.3032414476549179       42
0.32077368438470993      99     0.32077368438470993      66     0.32077368438470993      46     0.32077368438470993      44
0.3383059211145019       130    0.3383059211145019       71     0.3383059211145019       35     0.3383059211145019       35
0.3558381578442939       117    0.3558381578442939       72     0.3558381578442939       47     0.3558381578442939       40
0.3733703945740859       130    0.3733703945740859       73     0.3733703945740859       35     0.3733703945740859       29
0.39090263130387787      110    0.39090263130387787      58     0.39090263130387787      45     0.39090263130387787      41
0.40843486803366985      86     0.40843486803366985      66     0.40843486803366985      50     0.40843486803366985      34
0.42596710476346183      115    0.42596710476346183      72     0.42596710476346183      44     0.42596710476346183      41
0.4434993414932538       108    0.4434993414932538       61     0.4434993414932538       40     0.4434993414932538       29
0.4610315782230458       94     0.4610315782230458       60     0.4610315782230458       32     0.4610315782230458       27
0.4785638149528378       121    0.4785638149528378       62     0.4785638149528378       41     0.4785638149528378       34
0.49609605168262977      135    0.49609605168262977      67     0.49609605168262977      43     0.49609605168262977      29
0.5136282884124217       144    0.5136282884124217       83     0.5136282884124217       50     0.5136282884124217       34
0.5311605251422138       129    0.5311605251422138       92     0.5311605251422138       37     0.5311605251422138       34
0.5486927618720057       110    0.5486927618720057       78     0.5486927618720057       49     0.5486927618720057       36
0.5662249986017978       114    0.5662249986017978       102    0.5662249986017978       66     0.5662249986017978       39
0.5837572353315896       142    0.5837572353315896       86     0.5837572353315896       64     0.5837572353315896       57
0.6012894720613817       134    0.6012894720613817       85     0.6012894720613817       65     0.6012894720613817       87
0.6188217087911736       108    0.6188217087911736       60     0.6188217087911736       58     0.6188217087911736       38
0.6363539455209657       121    0.6363539455209657       64     0.6363539455209657       45     0.6363539455209657       23
0.6538861822507576       101    0.6538861822507576       53     0.6538861822507576       36     0.6538861822507576       19
0.6714184189805497       98     0.6714184189805497       52     0.6714184189805497       32     0.6714184189805497       21
0.6889506557103415       109    0.6889506557103415       59     0.6889506557103415       37     0.6889506557103415       16
0.7064828924401336       94     0.7064828924401336       50     0.7064828924401336       29     0.7064828924401336       28
0.7240151291699255       109    0.7240151291699255       45     0.7240151291699255       25     0.7240151291699255       16
0.7415473658997176       104    0.7415473658997176       43     0.7415473658997176       18     0.7415473658997176       17
0.7590796026295097       104    0.7590796026295097       30     0.7590796026295097       14     0.7590796026295097       14
0.7766118393593016       86     0.7766118393593016       41     0.7766118393593016       14     0.7766118393593016       22
0.7941440760890937       86     0.7941440760890937       59     0.7941440760890937       32     0.7941440760890937       10
0.8116763128188855       94     0.8116763128188855       44     0.8116763128188855       18     0.8116763128188855       16
0.8292085495486776       87     0.8292085495486776       39     0.8292085495486776       15     0.8292085495486776       12
0.8467407862784695       83     0.8467407862784695       42     0.8467407862784695       16     0.8467407862784695       15
0.8642730230082616       95     0.8642730230082616       42     0.8642730230082616       15     0.8642730230082616       14
0.8818052597380535       84     0.8818052597380535       34     0.8818052597380535       12     0.8818052597380535       16
0.8993374964678456       90     0.8993374964678456       37     0.8993374964678456       20     0.8993374964678456       10
0.9168697331976374       62     0.9168697331976374       38     0.9168697331976374       13     0.9168697331976374       14
0.9344019699274293       65     0.9344019699274293       28     0.9344019699274293       20     0.9344019699274293       13
0.9519342066572214       63     0.9519342066572214       29     0.9519342066572214       15     0.9519342066572214       16
0.9694664433870133       54     0.9694664433870133       24     0.9694664433870133       15     0.9694664433870133       8
0.9869986801168054       62     0.9869986801168054       29     0.9869986801168054       17     0.9869986801168054       5
1.0045309168465972       64     1.0045309168465972       19     1.0045309168465972       8      1.0045309168465972       4
1.0220631535763893       51     1.0220631535763893       26     1.0220631535763893       9      1.0220631535763893       6
1.0395953903061814       61     1.0395953903061814       24     1.0395953903061814       8      1.0395953903061814       5
1.0571276270359733       53     1.0571276270359733       15     1.0571276270359733       10     1.0571276270359733       4
1.0746598637657654       46     1.0746598637657654       16     1.0746598637657654       7      1.0746598637657654       4
1.0921921004955573       58     1.0921921004955573       23     1.0921921004955573       6      1.0921921004955573       5
1.1097243372253494       41     1.1097243372253494       20     1.1097243372253494       2      1.1097243372253494       2
1.1272565739551412       32     1.1272565739551412       25     1.1272565739551412       4      1.1272565739551412       5
1.1447888106849333       37     1.1447888106849333       24     1.1447888106849333       4      1.1447888106849333       2
1.1623210474147252       37     1.1623210474147252       13     1.1623210474147252       5      1.1623210474147252       4
1.1798532841445173       38     1.1798532841445173       17     1.1798532841445173       5      1.1798532841445173       7
1.1973855208743092       43     1.1973855208743092       12     1.1973855208743092       6      1.1973855208743092       0
1.2149177576041013       26     1.2149177576041013       8      1.2149177576041013       6      1.2149177576041013       0
1.2324499943338931       20     1.2324499943338931       6      1.2324499943338931       3      1.2324499943338931       1
1.2499822310636852       27     1.2499822310636852       8      1.2499822310636852       0      1.2499822310636852       2
1.267514467793477        22     1.267514467793477        8      1.267514467793477        4      1.267514467793477        0
1.2850467045232692       16     1.2850467045232692       6      1.2850467045232692       2      1.2850467045232692       3
1.302578941253061        10     1.302578941253061        9      1.302578941253061        2      1.302578941253061        0
1.3201111779828532       16     1.3201111779828532       10     1.3201111779828532       4      1.3201111779828532       2
1.337643414712645        8      1.337643414712645        8      1.337643414712645        0      1.337643414712645        0
1.3551756514424371       11     1.3551756514424371       7      1.3551756514424371       0      1.3551756514424371       0
1.372707888172229        11     1.372707888172229        5      1.372707888172229        0      1.372707888172229        0
1.390240124902021        7      1.390240124902021        5      1.390240124902021        2      1.390240124902021        0
1.407772361631813        9      1.407772361631813        6      1.407772361631813        1      1.407772361631813        1
1.425304598361605        10     1.425304598361605        4      1.425304598361605        3      1.425304598361605        0
1.442836835091397        7      1.442836835091397        2      1.442836835091397        1      1.442836835091397        0
1.460369071821189        4      1.460369071821189        0      1.460369071821189        0      1.460369071821189        0
1.477901308550981        5      1.477901308550981        0      1.477901308550981        0      1.477901308550981        0
1.495433545280773        0      1.495433545280773        1      1.495433545280773        0      1.495433545280773        0
1.5129657820105649       3      1.5129657820105649       1      1.5129657820105649       0      1.5129657820105649       0
1.530498018740357        1      1.530498018740357        0      1.530498018740357        0      1.530498018740357        0
1.5480302554701488       4      1.5480302554701488       1      1.5480302554701488       1      1.5480302554701488       1
1.565562492199941        1      1.565562492199941        1      1.565562492199941        0      1.565562492199941        0
1.583094728929733        0      1.583094728929733        0      1.583094728929733        0      1.583094728929733        0
1.600626965659525        0      1.600626965659525        0      1.600626965659525        0      1.600626965659525        0
1.618159202389317        0      1.618159202389317        0      1.618159202389317        0      1.618159202389317        0
1.6356914391191089       0      1.6356914391191089       0      1.6356914391191089       0      1.6356914391191089       0
